Deep and narrow CO absorption revealing molecular clouds in the Hydra-A brightest cluster galaxy

Active galactic nuclei play a crucial role in the accretion and ejection of gas in galaxies. Although their outflows are well studied, finding direct evidence of accretion has proved very difficult and has so far been done for very few sources. A promising way to study the significance of cold accretion is by observing the absorption of an active galactic nucleus's extremely bright radio emission by the cold gas lying along the line-of-sight. As such, we present ALMA CO(1-0) and CO(2-1) observations of the Hydra-A brightest cluster galaxy (z=0.054) which reveal the existence of cold, molecular gas clouds along the line-of-sight to the galaxy's extremely bright and compact mm-continuum source. They have apparent motions relative to the central supermassive black hole of between -43 and -4 km s$^{-1}$ and are most likely moving along stable, low ellipticity orbits. The identified clouds form part of a $\sim$$10^{9}$ $\text{M}_{\odot}$, approximately edge-on disc of cold molecular gas. With peak CO(2-1) optical depths of $\tau$=0.88 $^{+0.06}_{-0.06}$, they include the narrowest and by far the deepest absorption of this type which has been observed to date in a brightest cluster galaxy. By comparing the relative strengths of the lines for the most strongly absorbing region, we are able to estimate a gas temperature of $42^{+25}_{-11}$ K and line-of-sight column densities of $N_{CO}=2^{+3}_{-1}\times 10 ^{17} cm^{-2}$ and $N_{ H_{2} }=7^{+10}_{-4}\times 10 ^{20} cm^{-2}$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
